Detecting nuclear mass distribution in isobar collisions via charmonium

The collective properties of final state hadrons produced in the high statistics $_{44}^{96}$Ru+$_{44}^{96}$Ru and $_{40}^{96}$Zr+$_{40}^{96}$Zr collisions at $\sqrt{s_\mathrm{NN}} = 200~\mathrm{GeV}$ are found to be significantly different. Such differences were argued to be precise probes of the difference in nucleon distribution in the isobar nuclei. We investigate the $J/\psi$ production in the isobar collision via a relativistic transport approach. By comparing the isobar systems according to equal centrality bin and equal multiplicity bin, we find that the yield ratio of $J/\psi$ is sensitive to the differences in both the number of binary collisions and the medium evolution. Besides, the elliptic flow $v_2$ of $J/\psi$ is qualitatively different from the light hadrons, and the ratio between Ru+Ru and Zr+Zr collisions is sensitive to the medium evolution. The charmonium production provides an independent probe to study the nucleon distribution in the isobar system.

==> data/Ratio_Ncoll_centrality.dat <==
#centrality	Ncoll(Ru)/Ncoll(Zr)
2.5	1.0230309890702627
7.5	1.0226073334289787
15	1.0386138428967449
25	1.0602660481124497
35	1.0809073519232015
45	1.1047495426170653
55	1.097759967723616
65	1.0819749373882728

==> data/Ratio_Ncoll_multiplicity.dat <==
#multiplicity	Ncoll(Ru)/Ncoll(Zr)
30	1.0256128800211468
50	1.0251610029528004
70	1.024226681369095
90	1.0230448944228352
110	1.0215765009702065
130	1.0190080650339264
150	1.017522845128777
170	1.015222862668948
190	1.0136149377081105
210	1.0119580739786789
230	1.0102786224544202
250	1.0089039267890865
270	1.0094836125111388
290	1.011205081286895
310	1.0141129885430962
330	1.0165268868293578
350	1.019208203959242

==> data/fig2-left.dat <==
#centrality	temperature(Ru)	temperature(Zr)	RAA(Ru,total)	RAA(Ru,ini)	RAA(Ru,reg)	RAA(Zr,total)	RAA(Zr,ini)	RAA(Zr,reg)
2.5	0.392144	0.391804	0.4005236940265005	0.17135053279284662	0.22917316123365386	0.4014646272589281	0.17752902854793634	0.22393559871099178
7.5	0.380907	0.379992	0.43448859624424835	0.22156658803879184	0.21292200820545656	0.4354027571525255	0.2277247668141626	0.20767799033836293
15	0.370314	0.36822	0.44106689734027815	0.25252583706098086	0.18854106027929726	0.4391312922084599	0.2584455915970535	0.18068570061140646
25	0.354608	0.351508	0.44673640880175114	0.2910628607011211	0.15567354810062997	0.4457771568128077	0.2998383947016367	0.145938762111171
35	0.337232	0.330563	0.4580283192046305	0.335456544664887	0.12257177453974348	0.4592200913380592	0.34783721457768396	0.11138287676037519
45	0.317013	0.308591	0.47735680442532386	0.3860715181365311	0.09128528628879275	0.48453377334480147	0.4038068927573719	0.08072688058742956
55	0.29708	0.290015	0.5104305276028617	0.4474624589878146	0.06296806861504704	0.521398099627882	0.46622843836281697	0.05516966126506507
65	0.283951	0.278754	0.5583129777863325	0.5165700542294358	0.04174292355689667	0.5725288893341274	0.5357417755539338	0.036787113780193684

==> data/fig2-right.dat <==
#multiplicity	temperature(Ru)	temperature(Zr)	RAA(Ru,total)	RAA(Ru,ini)	RAA(Ru,reg)	RAA(Zr,total)	RAA(Zr,ini)	RAA(Zr,reg)
30	0.29284	0.286661	0.525062482527018	0.4695361630028778	0.055526319524140194	0.5320488065604493	0.48147007239533585	0.05057873416511339
50	0.312576	0.306583	0.4845774704923502	0.4008650857292139	0.08371238476313632	0.48769687576487886	0.4107022565648232	0.07699461920005572
70	0.328302	0.322867	0.4659916758772165	0.3586502041943121	0.10734147168290441	0.46677253994295076	0.36698263230774913	0.09978990763520167
90	0.340161	0.335657	0.45582092452995254	0.3284599178339686	0.12736100669598394	0.455080402137814	0.3356837682016317	0.11939663393618229
110	0.349662	0.345391	0.44986517739436904	0.3053936202905598	0.14447155710380924	0.4482406579096731	0.3117430047159375	0.13649765319373558
130	0.357149	0.353725	0.44604859131017593	0.2868075903351812	0.15924100097499466	0.44412778617501025	0.29230414957440654	0.15182363660060372
150	0.363041	0.36047	0.4435804753427275	0.27150823216564873	0.1720722431770787	0.4413553905626069	0.2763097350230063	0.1650456555396006
170	0.368179	0.366308	0.44182600182065346	0.2585053290971373	0.1833206727235162	0.4396352787404864	0.262666259257004	0.1769690194834824
190	0.372659	0.371253	0.44064861321387416	0.24727793224967598	0.19337068096419818	0.43843805562115234	0.2509854452803807	0.18745261034077168
210	0.376334	0.375456	0.4397687016184942	0.23754980533269596	0.20221889628579823	0.4377300243055553	0.24074341229335827	0.19698661201219705
230	0.379761	0.378957	0.4382715548345993	0.22807885738488215	0.21019269744971716	0.4372437491906505	0.23169006562550026	0.20555368356515022
250	0.382732	0.3825	0.42761464429090035	0.21036833287315496	0.2172463114177454	0.42728579488717877	0.21393397771193487	0.21335181717524385
270	0.386152	0.386467	0.41728380613265204	0.19373712490451003	0.22354668122814197	0.4159584329518392	0.1958037119688729	0.22015472098296632
290	0.390765	0.391575	0.40398721001716636	0.17508599950877896	0.22890121050838738	0.4020238594412015	0.17629796015957266	0.22572589928162887
310	0.397448	0.398562	0.3891924205769712	0.15564589174176785	0.23354652883520333	0.3866789215668641	0.15665769024297027	0.23002123132389385
330	0.40554	0.406811	0.3746622244844451	0.13704268747696385	0.23761953700748123	0.3722149081977466	0.13845331175507328	0.23376159644267333
350	0.414402	0.415686	0.3618290839171083	0.12054504355148817	0.2412840403656201	0.3591593562694121	0.12257825811913457	0.23658109815027753

==> data/fig3-left.dat <==
#centrality	Ratio(RAA)	Ratio(NAA-total)	Ratio(NAA-initial)	Ratio(NAA-regeneration)
2.5	0.9976562487239486	1.020628159274127	0.9874217788541416	1.046953122752405
7.5	0.9979004246223527	1.0204872216407408	0.9949800372968354	1.0484565678258515
15	1.0044078050600398	1.043193803122182	1.01482605846236	1.083769889254473
25	1.0021518643884801	1.0625500318534447	1.0292370214569193	1.1309932570492574
35	0.9974047909577384	1.0781052875655248	1.0424373190798477	1.1894926674622897
45	0.9851878871725824	1.088389347467105	1.0562318384061307	1.2492456039982296
55	0.9789650709643021	1.0746735841522395	1.05357928149471	1.252937571294031
65	0.9751699664198106	1.0551096716282478	1.0432562624562132	1.2277344258869571

==> data/fig3-right.dat <==
#multiplicity	Ratio(RAA)	Ratio(NAA-total)	Ratio(NAA-initial)	Ratio(NAA-regeneration)
30	0.9868690166253808	1.0002026368903674	1.125950187191532	1.0121567129829603
50	0.9936038030433632	1.0006059564821725	1.1146057511579746	1.0186035513328304
70	0.9983270993922871	1.000972386561869	1.1017357718717167	1.0225142898501578
90	1.0016272341956713	1.0010286600766345	1.0912867282644105	1.0247091118749947
110	1.0036242126992043	1.000768182697707	1.0812532231729202	1.0252773809335425
130	1.0043248929586421	0.9998444168766751	1.0687897370985153	1.0234131499497015
150	1.0050414809192298	0.9998408513064893	1.0608421934108172	1.0226524147578164
170	1.0049830465981784	0.9991409064389305	1.0516608972749226	1.0202820926243399
190	1.0050418926103257	0.9986430098930701	1.0456168601556504	1.0187265102566558
210	1.0046573851454974	0.9985363863529435	1.0388399746887518	1.0166737470030396
230	1.0023506468551038	0.9945330022306577	1.0330799739781993	1.012654409449527
250	1.000769624002615	0.992087888436806	1.027319694122381	1.0096797902864034
270	1.0031863116018767	0.9987344798206356	1.0249397524528632	1.0126041697405863
290	1.0048836668019998	1.004158036224726	1.0253322872326232	1.0160468252558448
310	1.0065002224582662	1.007465059759568	1.0295549786249478	1.020605549333373
330	1.0065750087726155	1.0060697067793616	1.033200326584651	1.0231085111326634
350	1.0074332677155529	1.002171851644686	1.039333297244263	1.0266503886933072

==> data/fig4.dat <==
#centrality	v2(%) for Jpsi[Ru-tot, Ru-ini, Ru-reg, Zr-tot, Zr-ini, Zr-reg] + pion[Ru, Zr]
2.5	1.7062636716175317	0.5325556842381162	2.583833662353204	1.6287601444280473	0.47715968854480584	2.541712401171126	2.8662379128438684	2.780067975529736
7.5	1.6189055422735181	0.4702251112326959	2.8142221091126682	1.5817569562231892	0.45362041628640765	2.818790452517493	3.2556221748669554	3.2640347272578807
15	1.6268875180317923	0.5636508966475362	3.0509524798560825	1.6074595110941943	0.5431374549617576	3.1298231653078754	3.96511995259632	3.943397565324896
25	1.6599110198527747	0.6537651749732117	3.5411020858127285	1.5874269172858773	0.628999131922488	3.556564139252256	4.844759914896742	4.769951591274868
35	1.6134794845771083	0.6943402856370484	4.128995482450741	1.4921461483926648	0.6523412754814459	4.11476998680052	5.576875350337489	5.35811681489741
45	1.4480149000391138	0.6884931574719797	4.6602490303339685	1.313748435934909	0.628183402053164	4.74303845804927	6.044432074109345	5.842837917766914
55	1.2097890365338184	0.6502143093920423	5.1862280301614705	1.0802950708608252	0.5916827699296962	5.209465792672657	6.362797825355439	6.182263511092165
65	0.9770110066585683	0.6280633982427913	5.295249156817755	0.8801262046480728	0.578841545247825	5.267825096675723	6.412206214856308	6.235374557793239

==> data/fig5-left.dat <==
#centrality	total	inital	regen1	regen2
2.5	0.0007750352718948438	0.00024097801933058277	0.00023798099075635347	0.00029607626180790754
7.5	0.00037148586050328794	0.00008576067161237161	-0.000022088649571867923	0.00030781383846278427
15	0.00019428006937597872	0.00011908795610500893	-0.00033083396946389604	0.00040602608273487335
25	0.0007248410256689743	0.00016396990460990234	-0.000052250065993845184	0.000613121187052922
35	0.001213333361844435	0.0003128600066154189	0.000036286062312876014	0.0008641872929161414
45	0.001342664641042048	0.0004951919258148645	-0.00014812603961411193	0.000995598754841295
55	0.0012949396567299327	0.0005182459545403677	-0.00002662741719636195	0.0008033211193859245
65	0.0009688480201049555	0.00045800444554616493	0.0000190624499342206	0.0004917811246245652

==> data/fig5-right.dat <==
#centrality	f_Ru	f_Zr	f_Ru-f_Zr
2.5	0.5721837800149989	0.5577965865634347	0.01438719345156414
7.5	0.49005200607327826	0.4769790427983245	0.013072963274953775
15	0.4274659046422157	0.41146168313970477	0.016004221502510907
25	0.3484684593274632	0.32738053056508254	0.021087928762380637
35	0.2676074150886353	0.2425479173522912	0.025059497736344083
45	0.19123072184691803	0.16660733477908285	0.02462338706783518
55	0.1233626619292627	0.10581101332060716	0.017551648608655546
65	0.07476617097887295	0.06425372494823534	0.010512446030637612
